ESPN: Extremely Sparse Pruned Networks

Deep neural networks are often highly overparameterized, prohibiting their use in compute-limited systems. However, a line of recent works has shown that the size of deep networks can be considerably reduced by identifying a subset of neuron indicators (or mask) that correspond to significant weights prior to training. We demonstrate that an simple iterative mask discovery method can achieve state-of-the-art compression of very deep networks. Our algorithm represents a hybrid approach between single shot network pruning methods (such as SNIP) with Lottery-Ticket type approaches. We validate our approach on several datasets and outperform several existing pruning approaches in both test accuracy and compression ratio.

==> tikz/finetune_resnet32_10percent.csv <==
1	22.337962962962962
2	5.099826388888888
3	5.17578125
4	5.978732638888888
5	7.877604166666667
6	10.23220486111111
7	14.420572916666666
8	9.364149305555555
9	7.855902777777778
10	9.84157986111111
11	10.23220486111111
12	10.894097222222223
13	12.464735243055555
14	4.066297743055555
15	2.492947048611111
16	1.201714409722222
17	1.3047960069444444
18	11.493598090277777
19	12.52712673611111
20	17.933485243055554
21	18.790690104166664
22	19.81201171875
23	15.48800998263889
24	12.120903862847223
25	11.107042100694445
26	11.94797092013889
27	7.853868272569445
28	12.04494900173611
29	5.004204644097222
30	8.557807074652777
31	3.2823350694444446
32	45.0


==> tikz/finetune_resnet32_2percent.csv <==
1	9.606481481481481
2	1.323784722222222
3	1.2478298611111112
4	1.26953125
5	1.5842013888888888
6	2.5824652777777777
7	3.9605034722222223
8	2.549913194444444
9	2.170138888888889
10	3.3094618055555554
11	4.00390625
12	3.7163628472222223
13	4.098849826388888
14	0.4801432291666667
15	0.28483072916666663
16	0.2007378472222222
17	0.22786458333333334
18	3.342013888888889
19	3.244357638888889
20	5.514865451388888
21	5.870225694444445
22	5.075412326388888
23	3.2206217447916665
24	2.303059895833333
25	1.7300075954861112
26	2.115207248263889
27	1.0057237413194444
28	2.217610677083333
29	0.5988226996527778
30	1.043701171875
31	0.3329806857638889
32	9.921875


==> tikz/finetune_vgg19_10percent.csv <==
1	48.09027777777778
2	35.89409722222222
3	72.76475694444444
4	69.02262369791666
5	66.93861219618056
6	60.08368598090278
7	54.76447211371528
8	48.31915961371528
9	29.950459798177082
10	7.8128814697265625
11	0.9610493977864584
12	0.96893310546875
13	0.7421705457899306
14	0.4553476969401042
15	1.0353512234157987
16	1.444922553168403
17	61.6796875


==> tikz/finetune_vgg19_2percent.csv <==
1	32.46527777777778
2	17.14138454861111
3	33.91248914930556
4	30.235460069444443
5	25.501505533854168
6	15.843031141493055
7	11.162312825520832
8	6.697760687934028
9	2.2613525390625
10	0.5098978678385417
11	0.07197062174479166
12	0.061798095703125
13	0.0423431396484375
14	0.031746758355034724
15	0.08129543728298612
16	0.14406840006510419
17	21.2890625


==> tikz/lottery_resnet32_10percent.csv <==
1	89.00462962962963
2	58.59375
3	54.74175347222222
4	51.681857638888886
5	50.455729166666664
6	44.45529513888889
7	41.89453125
8	36.83810763888889
9	36.31727430555556
10	37.18532986111111
11	34.58116319444444
12	30.897352430555557
13	16.078016493055554
14	14.854600694444445
15	15.288628472222221
16	14.99294704861111
17	15.326605902777779
18	15.190972222222221
19	16.053602430555554
20	15.361870659722221
21	17.99587673611111
22	16.83892144097222
23	8.968098958333332
24	6.934271918402778
25	6.245252821180555
26	5.372450086805555
27	4.935031467013888
28	4.237196180555555
29	4.234483506944445
30	3.6390516493055554
31	3.958468967013889
32	70.3125


==> tikz/lottery_resnet32_2percent.csv <==
1	75.46296296296296
2	27.00737847222222
3	24.251302083333336
4	17.588975694444446
5	17.1875
6	14.76779513888889
7	15.342881944444445
8	15.93967013888889
9	14.496527777777779
10	13.997395833333334
11	12.467447916666668
12	10.454644097222223
13	3.005642361111111
14	3.1385633680555554
15	3.2524956597222223
16	2.742513020833333
17	2.6665581597222223
18	3.103298611111111
19	3.0327690972222223
20	3.152126736111111
21	3.396267361111111
22	4.11376953125
23	1.1081271701388888
24	0.3207736545138889
25	0.2895779079861111
26	0.21769205729166666
27	0.15733506944444445
28	0.2719455295138889
29	0.21837022569444445
30	0.24210611979166666
31	0.15869140625
32	63.35937499999999


==> tikz/lottery_vgg19_10percent.csv <==
1	85.5324074074074
2	62.31553819444444
3	54.264322916666664
4	48.25371636284722
5	34.09593370225694
6	27.2705078125
7	25.92892116970486
8	24.91387261284722
9	9.765116373697918
10	7.61811998155382
11	7.348420884874132
12	7.2312672932942705
13	7.0212046305338545
14	6.967586941189236
15	6.988101535373264
16	7.134331597222222
17	65.87890625


==> tikz/lottery_vgg19_2percent.csv <==
1	79.80324074074075
2	46.32703993055556
3	35.83306206597222
4	29.26296657986111
5	15.31100802951389
6	9.50046115451389
7	8.36520724826389
8	7.798258463541667
9	1.1449178059895835
10	0.6686316596137153
11	0.6271786159939235
12	0.618404812282986
13	0.5735185411241319
14	0.5633460150824653
15	0.5735609266493056
16	0.606960720486111
17	50.50781250000001


==> tikz/lr005_1e-4.csv <==
1	266200
2	266200
3	266200
4	266200
5	266200
6	266200
7	266200
8	266200
9	266200
10	266200
11	266200
12	266200
13	266200
14	266200
15	266200
16	266200
17	266200
18	266200
19	266200
20	266200
21	266200
22	266200
23	266200
24	266200
25	266200
26	266200
27	266200
28	266200
29	266200
30	266200
31	266200
32	266200
33	266200
34	266200
35	266200
36	266200
37	266200
38	266200
39	266200
40	266200
41	266200
42	266200
43	266200
44	266200
45	266200
46	266200
47	266200
48	266200
49	266200
50	266200
51	266200
52	266200
53	266200
54	266200
55	266200
56	266200
57	266200
58	266200
59	266200
60	266200
61	266200
62	266200
63	266200
64	266200
65	266200
66	266200
67	266200
68	266200
69	266200
70	266200
71	266200
72	266200
73	266200
74	266200
75	266200
76	266200
77	266200
78	266200
79	266200
80	266200
81	266199
82	266197
83	266181
84	266034
85	253011
86	41309
87	29383
88	25675
89	22634
90	21511
91	21125
92	19966
93	18532
94	17938
95	16178
96	16866
97	17548
98	16468
99	16243
100	16295
101	16137
102	14279
103	14100
104	15113
105	15361
106	13580
107	14802
108	14027
109	13810
110	14197
111	13990
112	11934
113	14234
114	14238
115	13615
116	12596
117	12709
118	13182
119	12303
120	12817
121	12844
122	13349
123	12870
124	10607
125	11518
126	12152
127	11816
128	12113
129	12006
130	11445
131	10510
132	10920
133	10521
134	10384
135	12134
136	11876
137	11399
138	10258
139	10534
140	10461
141	12548
142	10783
143	10095
144	11058
145	9998
146	10689
147	10553
148	10984
149	10931
150	10400
151	11107
152	11557
153	9830
154	9896
155	9857
156	8211
157	9644
158	10136
159	10988
160	9956
161	9591
162	9031
163	10011
164	9918
165	9248
166	9324
167	10317
168	11683
169	11492
170	9966
171	7712
172	7901
173	8751
174	8148
175	8340
176	9671
177	10239
178	10664
179	10538
180	9003
181	10355
182	10042
183	9674
184	9299
185	9738
186	8026
187	7811
188	7458
189	8866
190	7531
191	6884
192	7660
193	9489
194	9568
195	9488
196	10926
197	10219
198	9597
199	8547
200	7755


==> tikz/lr005_2e-4.csv <==
1	266200
2	266200
3	266200
4	266200
5	266200
6	266200
7	266200
8	266200
9	266200
10	266200
11	266200
12	266200
13	266200
14	266200
15	266200
16	266200
17	266200
18	266200
19	266200
20	266200
21	266200
22	266200
23	266200
24	266200
25	266200
26	266200
27	266200
28	266200
29	266200
30	266200
31	266200
32	266200
33	266200
34	266200
35	266200
36	266200
37	266200
38	266200
39	266200
40	266200
41	266196
42	266047
43	35974
44	19695
45	16335
46	15091
47	14694
48	13904
49	12654
50	11897
51	12541
52	12080
53	11526
54	11107
55	10736
56	10377
57	10511
58	10148
59	10118
60	9658
61	9189
62	9722
63	9485
64	8996
65	9598
66	9425
67	9851
68	9262
69	9518
70	8670
71	8963
72	9096
73	8465
74	8195
75	8289
76	8614
77	8730
78	8525
79	8373
80	7994
81	7974
82	7977
83	8044
84	8505
85	7990
86	7440
87	7667
88	7773
89	7289
90	8106
91	7352
92	7401
93	7480
94	7334
95	7308
96	7142
97	7442
98	6939
99	7115
100	8060
101	6952
102	6571
103	6977
104	6876
105	6566
106	6330
107	6596
108	7110
109	7159
110	7780
111	6601
112	5816
113	6500
114	6555
115	6641
116	6704
117	6358
118	6329
119	6144
120	6549
121	6776
122	6303
123	6207
124	6860
125	6612
126	6398
127	6048
128	6460
129	6242
130	6583
131	6576
132	6313
133	5572
134	5866
135	5912
136	6212
137	6243
138	5986
139	6215
140	5973
141	5727
142	5809
143	5512
144	6264
145	5686
146	5706
147	5832
148	5599
149	5654
150	5514
151	5454
152	5502
153	5319
154	5387
155	5311
156	5613
157	5429
158	5748
159	6019
160	5555
161	5130
162	6071
163	5286
164	5368
165	5173
166	5250
167	5120
168	5054
169	5521
170	5721
171	5820
172	5884
173	5585
174	5234
175	4991
176	5427
177	5102
178	5221
179	5349
180	5127
181	5451
182	4449
183	5159
184	4979
185	5017
186	5101
187	5261
188	4734
189	5601
190	5226
191	4942
192	4490
193	4942
194	4951
195	5098
196	5276
197	4751
198	4483
199	4875
200	5217


==> tikz/lr005_3e-4.csv <==
1	266200
2	266200
3	266200
4	266200
5	266200
6	266200
7	266200
8	266200
9	266200
10	266200
11	266200
12	266200
13	266200
14	266200
15	266200
16	266200
17	266200
18	266200
19	266200
20	266200
21	266200
22	266200
23	266200
24	266200
25	266200
26	266200
27	266199
28	266052
29	20809
30	13298
31	11878
32	10455
33	10481
34	9465
35	8845
36	9132
37	9107
38	8630
39	8471
40	8199
41	8587
42	8176
43	7756
44	7608
45	7901
46	7267
47	7358
48	7640
49	6967
50	7136
51	7130
52	6757
53	6640
54	6782
55	6475
56	6484
57	6451
58	6413
59	6337
60	6294
61	5853
62	5691
63	6285
64	6049
65	5743
66	6038
67	6081
68	5588
69	5916
70	6104
71	5860
72	5626
73	5782
74	5590
75	5698
76	5383
77	5146
78	5564
79	5307
80	5298
81	5479
82	5180
83	5338
84	5455
85	5212
86	5223
87	5469
88	5002
89	4931
90	5232
91	5035
92	5255
93	5095
94	4927
95	5047
96	5012
97	4928
98	4605
99	5061
100	4765
101	5005
102	4667
103	4855
104	4416
105	5246
106	4537
107	4687
108	4716
109	4236
110	4584
111	4363
112	4409
113	4442
114	4203
115	5019
116	4669
117	4570
118	4347
119	4442
120	4461
121	4543
122	4566
123	4377
124	4497
125	4371
126	4333
127	4057
128	4177
129	4212
130	4041
131	4151
132	4214
133	4214
134	3943
135	4005
136	4122
137	4148
138	3965
139	4036
140	3914
141	3814
142	3951
143	4131
144	4258
145	4269
146	4201
147	3845
148	3879
149	3901
150	3832
151	3447
152	3832
153	3914
154	3858
155	3805
156	3935
157	3716
158	3907
159	4021
160	3765
161	3883
162	3730
163	3516
164	3662
165	3647
166	3744
167	3610
168	3720
169	3379
170	3473
171	3378
172	3360
173	3539
174	3584
175	3646
176	3579
177	3510
178	3876
179	3690
180	3746
181	3594
182	3513
183	3631
184	3308
185	3325
186	3524
187	3663
188	3437
189	3415
190	3284
191	3604
192	3840
193	3491
194	3528
195	3432
196	3401
197	3778
198	3282
199	3124
200	3611


==> tikz/lr005_8e-5.csv <==
1	266200
2	266200
3	266200
4	266200
5	266200
6	266200
7	266200
8	266200
9	266200
10	266200
11	266200
12	266200
13	266200
14	266200
15	266200
16	266200
17	266200
18	266200
19	266200
20	266200
21	266200
22	266200
23	266200
24	266200
25	266200
26	266200
27	266200
28	266200
29	266200
30	266200
31	266200
32	266200
33	266200
34	266200
35	266200
36	266200
37	266200
38	266200
39	266200
40	266200
41	266200
42	266200
43	266200
44	266200
45	266200
46	266200
47	266200
48	266200
49	266200
50	266200
51	266200
52	266200
53	266200
54	266200
55	266200
56	266200
57	266200
58	266200
59	266200
60	266200
61	266200
62	266200
63	266200
64	266200
65	266200
66	266200
67	266200
68	266200
69	266200
70	266200
71	266200
72	266200
73	266200
74	266200
75	266200
76	266200
77	266200
78	266200
79	266200
80	266200
81	266200
82	266200
83	266200
84	266200
85	266200
86	266200
87	266200
88	266200
89	266200
90	266200
91	266200
92	266200
93	266200
94	266200
95	266200
96	266200
97	266200
98	266200
99	266200
100	266200
101	266200
102	266197
103	266194
104	266165
105	266034
106	262695
107	54835
108	36492
109	30039
110	26201
111	24158
112	23031
113	21804
114	20894
115	20691
116	20408
117	18910
118	19892
119	18750
120	18089
121	17507
122	16675
123	18138
124	17962
125	16251
126	17132
127	16803
128	14759
129	14672
130	16366
131	16326
132	16358
133	16185
134	15889
135	14532
136	12938
137	12834
138	13558
139	15553
140	14208
141	14008
142	13104
143	14746
144	16063
145	15137
146	12357
147	13436
148	12202
149	12304
150	12725
151	14308
152	12854
153	13369
154	11626
155	11751
156	10249
157	9565
158	9161
159	9301
160	11649
161	13255
162	14662
163	14741
164	14479
165	12972
166	11850
167	10033
168	13182
169	12354
170	8250
171	6989
172	6379
173	8932
174	11711
175	13412
176	14086
177	12720
178	10746
179	10016
180	10875
181	11062
182	11911
183	12130
184	10750
185	10433
186	9405
187	10535
188	11675
189	12856
190	11030
191	10907
192	11107
193	11555
194	9711
195	6903
196	6711
197	5583
198	5897
199	6165
200	9740


==> tikz/lr01_1e-4.csv <==
1	266200
2	266200
3	266200
4	266200
5	266200
6	266200
7	266200
8	266200
9	266200
10	266200
11	266200
12	266200
13	266200
14	266200
15	266200
16	266200
17	266200
18	266200
19	266200
20	266200
21	266200
22	266200
23	266200
24	266200
25	266200
26	266200
27	266200
28	266200
29	266200
30	266200
31	266200
32	266200
33	266200
34	266200
35	266200
36	266200
37	266200
38	266200
39	266200
40	266200
41	266197
42	266016
43	45979
44	30004
45	25833
46	24010
47	20723
48	20189
49	18721
50	20258
51	18013
52	16729
53	15740
54	17000
55	17701
56	15953
57	15346
58	15293
59	14197
60	14157
61	14673
62	14333
63	14123
64	13250
65	13172
66	13110
67	12733
68	12269
69	13440
70	12828
71	12816
72	11508
73	11746
74	10519
75	11261
76	12893
77	12037
78	12334
79	11641
80	10825
81	11123
82	10842
83	11751
84	12100
85	11053
86	10464
87	11372
88	9337
89	11583
90	10655
91	10987
92	11538
93	10484
94	11274
95	8616
96	10084
97	9766
98	8977
99	10661
100	10631
101	8787
102	8978
103	9272
104	9095
105	9366
106	9453
107	9514
108	8726
109	8770
110	8981
111	8772
112	9392
113	8129
114	8441
115	8453
116	9060
117	8382
118	8295
119	8803
120	9181
121	8903
122	7360
123	8714
124	8689
125	8830
126	8914
127	8078
128	7647
129	7637
130	9120
131	7807
132	9064
133	7798
134	8237
135	8040
136	8335
137	7601
138	7442
139	7809
140	7728
141	7708
142	8182
143	7362
144	7423
145	7639
146	8448
147	7588
148	7229
149	7796
150	6781
151	7889
152	8284
153	7361
154	6143
155	6618
156	7438
157	7921
158	6888
159	7411
160	7597
161	7718
162	6189
163	7688
164	7976
165	7194
166	6003
167	8401
168	7841
169	6554
170	7250
171	7102
172	7263
173	6072
174	6650
175	7486
176	6548
177	6826
178	6825
179	6435
180	7614
181	6318
182	7358
183	7005
184	6506
185	6612
186	6245
187	6548
188	6895
189	5929
190	6801
191	6654
192	6556
193	5889
194	6520
195	6162
196	6638
197	6341
198	6761
199	6745
200	6716


==> tikz/lr01_2e-4.csv <==
1	266200
2	266200
3	266200
4	266200
5	266200
6	266200
7	266200
8	266200
9	266200
10	266200
11	266200
12	266200
13	266200
14	266200
15	266200
16	266200
17	266200
18	266200
19	266200
20	266200
21	266050
22	23993
23	18564
24	15870
25	14270
26	12918
27	12968
28	12577
29	10798
30	10471
31	10905
32	10885
33	10040
34	9717
35	10014
36	9882
37	9163
38	8939
39	9096
40	8442
41	8411
42	7927
43	8574
44	8731
45	8367
46	7381
47	8571
48	8245
49	7574
50	7213
51	7479
52	7845
53	7375
54	6864
55	7034
56	7215
57	6649
58	7254
59	6923
60	6963
61	7024
62	6407
63	6584
64	6160
65	6754
66	6353
67	6543
68	6111
69	7149
70	6248
71	6731
72	6135
73	6470
74	5626
75	5861
76	6059
77	6012
78	5731
79	5539
80	6079
81	5636
82	5882
83	6206
84	5717
85	5529
86	5369
87	5825
88	5580
89	5568
90	4836
91	5886
92	5362
93	5258
94	5799
95	5513
96	5467
97	5179
98	5333
99	5251
100	4833
101	5386
102	5388
103	4946
104	5293
105	5136
106	5110
107	5012
108	5771
109	5185
110	4661
111	5246
112	4803
113	4862
114	5241
115	5024
116	4849
117	4937
118	4059
119	4422
120	4439
121	4954
122	4440
123	4793
124	4302
125	4539
126	4274
127	4909
128	4772
129	4585
130	4658
131	4799
132	4591
133	4414
134	5091
135	4578
136	4768
137	4075
138	4496
139	4343
140	4293
141	4256
142	4378
143	4403
144	4785
145	4750
146	4338
147	3743
148	4106
149	4625
150	4341
151	4218
152	4677
153	4392
154	4011
155	4221
156	4086
157	4399
158	3986
159	4356
160	3988
161	4309
162	3941
163	3880
164	3879
165	3974
166	3854
167	3881
168	4289
169	4128
170	3696
171	3857
172	4090
173	3897
174	4101
175	3963
176	4210
177	4016
178	4100
179	3832
180	3619
181	3680
182	4097
183	4042
184	3848
185	4108
186	4177
187	4149
188	4002
189	3893
190	3660
191	4069
192	3868
193	4003
194	4149
195	3964
196	3960
197	4012
198	3769
199	3743
200	4055


==> tikz/lr01_3e-4.csv <==
1	266200
2	266200
3	266200
4	266200
5	266200
6	266200
7	266200
8	266200
9	266200
10	266200
11	266200
12	266200
13	266200
14	266078
15	16191
16	12813
17	11832
18	10696
19	9708
20	9591
21	9712
22	8189
23	8168
24	7581
25	8239
26	7657
27	6898
28	7556
29	6925
30	6852
31	6797
32	6184
33	6177
34	6633
35	6138
36	6036
37	6058
38	5952
39	6027
40	5593
41	5526
42	5678
43	5547
44	5501
45	6220
46	5362
47	5093
48	5206
49	5149
50	5432
51	5086
52	5448
53	5078
54	5006
55	5010
56	5016
57	4922
58	5119
59	4905
60	4804
61	4407
62	4671
63	4756
64	4718
65	4388
66	4665
67	4497
68	4505
69	4442
70	4144
71	4634
72	4692
73	4014
74	4069
75	4267
76	4264
77	4169
78	3891
79	4567
80	4542
81	4339
82	4129
83	4106
84	3757
85	3814
86	3721
87	3539
88	3915
89	3912
90	4068
91	3998
92	3376
93	3637
94	3641
95	3469
96	3695
97	3717
98	3667
99	3813
100	3672
101	3851
102	3615
103	3636
104	3931
105	3886
106	3588
107	3372
108	3670
109	3616
110	3727
111	3380
112	3230
113	3755
114	3730
115	3323
116	3327
117	3534
118	3256
119	3602
120	3451
121	3429
122	3027
123	3520
124	3024
125	3317
126	3820
127	3432
128	3186
129	3377
130	3401
131	3288
132	3455
133	3255
134	2884
135	3183
136	3217
137	3135
138	3319
139	3358
140	3147
141	3112
142	3183
143	3338
144	3101
145	3210
146	3012
147	3007
148	2915
149	2761
150	3113
151	3142
152	3068
153	3240
154	3313
155	2985
156	3076
157	2899
158	2994
159	3140
160	2981
161	3058
162	2827
163	2832
164	2928
165	2946
166	2900
167	3164
168	2876
169	2956
170	2820
171	3047
172	3014
173	2946
174	2852
175	2775
176	3047
177	3221
178	2899
179	2691
180	2982
181	2723
182	2907
183	2781
184	2970
185	2753
186	2720
187	2751
188	2946
189	2657
190	2659
191	2717
192	2895
193	2727
194	2882
195	2792
196	2792
197	2644
198	2773
199	3029
200	2819


==> tikz/lr01_8e-5.csv <==
1	266200
2	266200
3	266200
4	266200
5	266200
6	266200
7	266200
8	266200
9	266200
10	266200
11	266200
12	266200
13	266200
14	266200
15	266200
16	266200
17	266200
18	266200
19	266200
20	266200
21	266200
22	266200
23	266200
24	266200
25	266200
26	266200
27	266200
28	266200
29	266200
30	266200
31	266200
32	266200
33	266200
34	266200
35	266200
36	266200
37	266200
38	266200
39	266200
40	266200
41	266200
42	266200
43	266200
44	266200
45	266200
46	266200
47	266200
48	266200
49	266200
50	266200
51	266197
52	266168
53	262273
54	42146
55	33025
56	28389
57	25170
58	24096
59	23490
60	21977
61	22004
62	19704
63	20156
64	18822
65	18270
66	17923
67	16456
68	16918
69	17118
70	16247
71	15254
72	15300
73	14582
74	16815
75	15850
76	14639
77	14781
78	14019
79	14439
80	15414
81	13515
82	13125
83	13148
84	12648
85	12876
86	13879
87	14688
88	12659
89	12091
90	11670
91	11887
92	12916
93	13182
94	11901
95	9443
96	11329
97	12930
98	12414
99	11630
100	11850
101	12986
102	12384
103	11370
104	10938
105	10210
106	9790
107	11093
108	12069
109	11269
110	10463
111	10758
112	12103
113	11061
114	9739
115	11015
116	10678
117	11435
118	9489
119	8498
120	10378
121	8382
122	9271
123	9371
124	9335
125	9786
126	10171
127	9894
128	9923
129	10036
130	8531
131	8933
132	8447
133	9465
134	10081
135	10575
136	8942
137	8042
138	8530
139	10074
140	9732
141	11929
142	8661
143	7893
144	7636
145	8012
146	8799
147	8815
148	8904
149	10174
150	9560
151	8131
152	8469
153	8720
154	8338
155	9746
156	9819
157	9321
158	8045
159	7862
160	7755
161	8662
162	9557
163	8225
164	8261
165	8412
166	8328
167	8173
168	9492
169	7584
170	8078
171	8452
172	8799
173	7700
174	7052
175	8296
176	8794
177	7534
178	7259
179	8793
180	7692
181	8077
182	7729
183	7964
184	7019
185	7936
186	7279
187	8552
188	8475
189	7185
190	8548
191	7925
192	8669
193	6885
194	7161
195	7285
196	8974
197	7770
198	6459
199	7196
200	7271


==> tikz/lr02_1e-4.csv <==
1	266200
2	266200
3	266200
4	266200
5	266200
6	266200
7	266200
8	266200
9	266200
10	266200
11	266200
12	266200
13	266200
14	266200
15	266200
16	266200
17	266200
18	266200
19	266200
20	266200
21	265796
22	36506
23	26249
24	22215
25	21802
26	19137
27	18758
28	17738
29	17351
30	15715
31	15474
32	13603
33	13507
34	13924
35	13204
36	13084
37	13143
38	11812
39	12969
40	11687
41	12599
42	11319
43	11905
44	11741
45	11478
46	11053
47	12189
48	10934
49	11156
50	10560
51	10286
52	10812
53	10052
54	10645
55	10259
56	9621
57	9302
58	9955
59	9430
60	9374
61	9475
62	9877
63	9584
64	9406
65	8730
66	8416
67	9867
68	9594
69	8715
70	9622
71	8111
72	8705
73	8667
74	9170
75	8354
76	8406
77	7770
78	8278
79	8055
80	7773
81	7968
82	8834
83	8127
84	7167
85	8039
86	8837
87	7229
88	7911
89	8597
90	7606
91	7216
92	8137
93	7798
94	7424
95	7694
96	7789
97	7347
98	7210
99	7493
100	6371
101	7521
102	6758
103	6796
104	7197
105	7706
106	7039
107	6013
108	7268
109	7311
110	7034
111	7348
112	7410
113	7360
114	6802
115	6645
116	6713
117	6678
118	6085
119	6431
120	7655
121	6770
122	6959
123	6133
124	6333
125	7505
126	5529
127	6351
128	6435
129	7119
130	6428
131	6976
132	6331
133	6208
134	7021
135	5796
136	6388
137	6752
138	6589
139	5532
140	6430
141	5919
142	5997
143	6714
144	5956
145	5913
146	5820
147	5776
148	6257
149	5649
150	5397
151	6057
152	5903
153	6288
154	5450
155	6247
156	5858
157	6145
158	5634
159	6199
160	6120
161	6905
162	6293
163	6074
164	5944
165	6349
166	5901
167	5665
168	5392
169	5849
170	5534
171	5522
172	5766
173	5466
174	5861
175	6243
176	5609
177	5680
178	5056
179	5895
180	5139
181	5578
182	5750
183	4503
184	5721
185	6350
186	4952
187	5800
188	5436
189	5836
190	5745
191	5313
192	5550
193	5845
194	5269
195	5979
196	4975
197	5859
198	5479
199	6191
200	4893


==> tikz/lr02_2e-4.csv <==
1	266200
2	266200
3	266200
4	266200
5	266200
6	266200
7	266200
8	266200
9	266200
10	266200
11	28505
12	18550
13	15122
14	13593
15	12137
16	11199
17	10557
18	10155
19	9181
20	10029
21	9801
22	9657
23	9251
24	8229
25	8424
26	9087
27	7961
28	7897
29	8153
30	8009
31	7929
32	7417
33	6919
34	7217
35	7881
36	6491
37	7594
38	7466
39	6629
40	6690
41	5910
42	6310
43	6082
44	6933
45	6534
46	5821
47	5899
48	5875
49	5410
50	6288
51	6246
52	6354
53	5512
54	6008
55	5542
56	5681
57	5714
58	6025
59	5462
60	5305
61	5359
62	5361
63	5556
64	5415
65	5016
66	5378
67	4693
68	5636
69	5362
70	5530
71	5568
72	5024
73	4723
74	5149
75	4256
76	4668
77	4847
78	4924
79	4590
80	4322
81	4770
82	4642
83	4259
84	4606
85	4588
86	4168
87	4317
88	4847
89	4698
90	4885
91	4246
92	4373
93	4478
94	4200
95	4339
96	4433
97	4008
98	4268
99	4510
100	4539
101	3831
102	4137
103	4491
104	4366
105	3796
106	4159
107	4228
108	3803
109	4462
110	4291
111	3869
112	4003
113	4013
114	3978
115	3912
116	4202
117	4211
118	3878
119	3785
120	4219
121	3471
122	3926
123	3643
124	4170
125	3859
126	3860
127	3579
128	3856
129	3678
130	3957
131	3757
132	4009
133	3982
134	3583
135	3847
136	3557
137	3744
138	3398
139	3559
140	3445
141	3721
142	3621
143	3706
144	3753
145	4091
146	3645
147	3478
148	3249
149	3534
150	3806
151	3402
152	3311
153	3680
154	3430
155	3319
156	3710
157	3566
158	3761
159	3509
160	3580
161	3127
162	3332
163	3264
164	3594
165	3293
166	3311
167	3481
168	3292
169	3591
170	3173
171	3438
172	3157
173	3132
174	3241
175	3386
176	3147
177	3377
178	3189
179	3554
180	3976
181	3337
182	3508
183	3227
184	3590
185	3800
186	3637
187	3274
188	3477
189	3239
190	3383
191	3468
192	3408
193	3320
194	3380
195	3267
196	3058
197	2917
198	3251
199	3558
200	3043


==> tikz/lr02_3e-4.csv <==
1	266200
2	266200
3	266200
4	266200
5	266200
6	266200
7	266071
8	15339
9	11305
10	10384
11	9815
12	9435
13	8353
14	8212
15	7250
16	7602
17	7066
18	6939
19	7541
20	6695
21	6271
22	6269
23	6239
24	5894
25	6286
26	5899
27	5609
28	6385
29	5275
30	5374
31	6279
32	5151
33	5277
34	5000
35	4921
36	4908
37	5029
38	4435
39	4450
40	4651
41	4668
42	4749
43	4407
44	4582
45	4560
46	4585
47	4656
48	4356
49	4311
50	4554
51	4133
52	4294
53	4368
54	4128
55	4185
56	3953
57	3780
58	4167
59	4071
60	4439
61	3985
62	3935
63	3811
64	3786
65	4038
66	3742
67	3882
68	4144
69	3820
70	3749
71	3378
72	4109
73	3800
74	3428
75	3709
76	3602
77	3386
78	3676
79	3762
80	3810
81	3286
82	3357
83	3318
84	3175
85	3540
86	3394
87	3492
88	3315
89	3305
90	3334
91	3199
92	3377
93	3087
94	3411
95	3360
96	3509
97	3117
98	3083
99	3600
100	3026
101	3197
102	3859
103	3095
104	3207
105	3491
106	3109
107	3198
108	3407
109	3365
110	3277
111	3519
112	3097
113	3466
114	3093
115	3359
116	3112
117	3479
118	3280
119	2842
120	2816
121	3473
122	2969
123	3036
124	3087
125	3194
126	2841
127	3071
128	3049
129	2820
130	3106
131	2916
132	3274
133	2697
134	2817
135	3057
136	2806
137	3098
138	2913
139	3179
140	2744
141	2586
142	2626
143	2439
144	2997
145	2665
146	2770
147	2762
148	2924
149	2577
150	3150
151	2906
152	2611
153	2775
154	2764
155	2839
156	2521
157	2474
158	2725
159	2853
160	2928
161	2708
162	2463
163	2774
164	2531
165	2811
166	2793
167	2625
168	2871
169	2615
170	2666
171	2591
172	2529
173	2532
174	2587
175	2503
176	2796
177	2868
178	2725
179	2442
180	2729
181	2689
182	2477
183	2469
184	2671
185	2514
186	2729
187	2554
188	2722
189	2529
190	2394
191	2574
192	2860
193	2443
194	2675
195	2710
196	2674
197	2651
198	3004
199	2457
200	2618


==> tikz/lr02_8e-5.csv <==
1	266200
2	266200
3	266200
4	266200
5	266200
6	266200
7	266200
8	266200
9	266200
10	266200
11	266200
12	266200
13	266200
14	266200
15	266200
16	266200
17	266200
18	266200
19	266200
20	266200
21	266200
22	266200
23	266200
24	266200
25	266200
26	266132
27	48394
28	34800
29	29273
30	25282
31	22008
32	21693
33	20878
34	19477
35	18752
36	17503
37	18171
38	17067
39	17470
40	16017
41	15160
42	15694
43	13587
44	15549
45	15302
46	13360
47	13075
48	14334
49	13240
50	12328
51	13887
52	11265
53	13551
54	14125
55	13493
56	13403
57	13643
58	11513
59	11112
60	12093
61	11399
62	11303
63	12045
64	11983
65	11974
66	10693
67	10285
68	10495
69	10479
70	10656
71	10538
72	10007
73	10715
74	11538
75	9486
76	11207
77	9999
78	10009
79	10181
80	9186
81	9804
82	9913
83	10258
84	10728
85	9402
86	9015
87	9963
88	9094
89	9448
90	8966
91	10389
92	9151
93	7815
94	9658
95	8909
96	9443
97	9834
98	8826
99	9685
100	8759
101	9124
102	8827
103	7573
104	9355
105	8016
106	7850
107	8006
108	8401
109	8503
110	8656
111	9312
112	8187
113	8468
114	6920
115	8830
116	9855
117	8493
118	8626
119	7325
120	8939
121	8689
122	8845
123	7514
124	6332
125	8202
126	7760
127	7569
128	7520
129	7365
130	6829
131	7642
132	7296
133	5788
134	7739
135	7936
136	7518
137	7164
138	7169
139	7312
140	7387
141	8098
142	7229
143	7934
144	7188
145	7247
146	7371
147	6703
148	8067
149	7243
150	6669
151	7329
152	6121
153	7440
154	6681
155	6209
156	7438
157	7299
158	6925
159	7268
160	6320
161	7746
162	6546
163	6693
164	5818
165	6683
166	7129
167	6052
168	7451
169	6458
170	6542
171	6779
172	5848
173	6927
174	6406
175	7005
176	6508
177	6079
178	6638
179	6779
180	7283
181	6511
182	6651
183	6328
184	6719
185	6252
186	6708
187	5515
188	5667
189	6696
190	6474
191	6262
192	5950
193	6198
194	6648
195	6594
196	6632
197	6253
198	6200
199	6368
200	6613


==> tikz/rewind_resnet32_10percent.csv <==
1	20.949074074074073
2	8.71310763888889
3	9.613715277777777
4	9.928385416666668
5	10.394965277777777
6	10.601128472222223
7	11.371527777777777
8	11.067708333333332
9	10.15625
10	11.653645833333332
11	11.773003472222223
12	13.948567708333334
13	15.654839409722221
14	10.858832465277777
15	12.459309895833332
16	11.127387152777777
17	11.42306857638889
18	12.42404513888889
19	11.957465277777777
20	14.567057291666666
21	13.612196180555555
22	16.346571180555554
23	15.362548828125
24	14.499918619791666
25	12.3779296875
26	12.440321180555555
27	8.582899305555555
28	11.182318793402777
29	3.061930338541667
30	1.4207628038194444
31	0.5540635850694444
32	60.15625


==> tikz/rewind_resnet32_2percent.csv <==
1	19.90740740740741
2	2.918836805555556
3	3.6675347222222223
4	4.969618055555555
5	5.512152777777778
6	3.2118055555555554
7	3.244357638888889
8	4.405381944444445
9	4.307725694444445
10	5.805121527777778
11	8.0078125
12	4.812282986111112
13	3.298611111111111
14	1.26953125
15	1.030815972222222
16	1.7740885416666667
17	1.519097222222222
18	3.659396701388889
19	3.8411458333333335
20	4.918077256944445
21	4.332139756944445
22	5.04150390625
23	3.311496310763889
24	2.5634765625
25	1.8771701388888888
26	1.7849392361111112
27	0.8036295572916666
28	1.409912109375
29	0.20751953125
30	0.08544921875
31	0.019666883680555556
32	50.46874999999999


==> tikz/rewind_vgg19_10percent.csv <==
1	36.74768518518518
2	30.159505208333332
3	31.03569878472222
4	32.94745551215278
5	32.00581868489583
6	31.95258246527778
7	31.565348307291668
8	30.588785807291668
9	23.80761040581597
10	12.11077372233073
11	7.060156928168403
12	6.002002292209201
13	3.84415520562066
14	5.604298909505209
15	4.885779486762153
16	4.568905300564237
17	58.53515625


==> tikz/rewind_vgg19_2percent.csv <==
1	34.375
2	22.53146701388889
3	25.41775173611111
4	25.08612738715278
5	22.75390625
6	17.631700303819446
7	14.374287923177084
8	10.598076714409723
9	1.201714409722222
10	0.008604261610243056
11	0.00012715657552083332
12	0.0006781684027777778
13	0.00016954210069444444
14	0.0003390842013888889
15	0.0011444091796875
16	0.016191270616319444
17	51.9140625


==> tikz/snip_resnet32_10percent.csv <==
1	90.74074074074075
2	72.23307291666666
3	68.61979166666666
4	64.6484375
5	59.993489583333336
6	60.30815972222222
7	56.29340277777778
8	54.6875
9	53.483072916666664
10	50.358072916666664
11	46.82074652777778
12	39.52907986111111
13	25.54253472222222
14	21.43283420138889
15	24.601236979166664
16	21.47894965277778
17	21.180555555555554
18	20.328776041666664
19	19.816080729166664
20	18.7255859375
21	19.173177083333336
22	9.332953559027777
23	3.842502170138889
24	3.790283203125
25	3.493923611111111
26	2.761501736111111
27	3.1914605034722223
28	2.803548177083333
29	3.3989800347222223
30	2.7167426215277777
31	3.3698187934027777
32	98.125


==> tikz/snip_resnet32_2percent.csv <==
1	76.73611111111111
2	40.83116319444444
3	40.97222222222222
4	35.49262152777778
5	29.61154513888889
6	28.08159722222222
7	23.828125
8	20.06293402777778
9	18.20746527777778
10	16.2109375
11	13.57421875
12	8.832465277777777
13	3.2877604166666665
14	3.469509548611111
15	2.4848090277777777
16	2.585177951388889
17	1.8039279513888888
18	1.9639756944444444
19	1.5543619791666665
20	1.4919704861111112
21	1.3644748263888888
22	0.3662109375
23	0.08477105034722222
24	0.08544921875
25	0.05154079861111111
26	0.13563368055555555
27	0.13631184895833331
28	0.11461046006944445
29	0.06510416666666666
30	0.055609809027777776
31	0.04747178819444444
32	96.09375


==> tikz/snip_vgg19_10percent.csv <==
1	95.89120370370371
2	85.46820746527779
3	78.87505425347221
4	70.13346354166666
5	58.39470757378472
6	44.27117241753472
7	39.0228271484375
8	34.55454508463542
9	20.816209581163196
10	9.060838487413195
11	6.590694851345486
12	4.548560248480903
13	3.8299560546875
14	2.5543212890625
15	1.6253577338324652
16	1.0562896728515625
17	84.47265625


==> tikz/snip_vgg19_2percent.csv <==
1	89.17824074074075
2	66.89995659722221
3	54.73768446180556
4	40.45342339409722
5	26.090833875868057
6	12.50186496310764
7	9.185112847222223
8	6.444803873697917
9	1.7104254828559027
10	0.2051459418402778
11	0.07798936631944445
12	0.030941433376736112
13	0.03140767415364583
14	0.015852186414930556
15	0.004450480143229166
16	0.002712673611111111
17	49.31640625

